Embracing Errors Is More Efficient Than Avoiding Them Through Constrained Coding for DNA Data Storage

DNA is an attractive medium for digital data storage. When data is stored on DNA, errors occur, which makes error-correcting coding techniques critical for reliable DNA data storage. To reduce the errors, a common technique is to include constraints that avoid homopolymers (consecutive repeated nucleotides) and balance the GC content, as sequences with homopolymers and unbalanced GC content are often associated with higher error rates. However, constrained coding comes at the cost of an increase in redundancy. An alternative is to control errors by randomizing the sequences, embracing errors, and paying for them with additional coding redundancy. In this paper, we determine the error regimes in which embracing substitutions is more efficient than constrained coding for DNA data storage. Our results suggest that constrained coding for substitution errors is inefficient for existing DNA data storage systems. Theoretical analysis indicates that for constrained coding to be efficient, the increase in substitution errors for nucleotides in homopolymers and sequences with unbalanced GC content must be very large. Additionally, empirical results show that the increase in substitution, deletion, and insertion rates for these nucleotides is minimal in existing DNA storage systems.

==> Antkowiak_del.dat <==
length	weighted_rate_avg	weighted_rate_std	n_reads	n_seqs	weighted_relrate_avg	weighted_relrate_std
1	0.1108709231112913	0.0133693132588267	1660704.0	16382.0	1.023732256346834	0.1234462277772134
2	0.1077330695270106	0.0442413821822266	14795703.0	16382.0	0.9947587271312688	0.4085050321070244
3	0.1013098422231379	0.0437117189003687	3122997.0	14350.0	0.9354495340958544	0.403614359499418
4	0.0961534042757372	0.0429547152008483	739849.0	6171.0	0.8878373044285135	0.3966245276875636
5	0.0905218464010097	0.0401242318033208	174285.0	1690.0	0.8358380309665661	0.3704891165825757
6	0.0895868051104558	0.0438379573261821	39005.0	411.0	0.8272042800849635	0.4047799883664738
7	0.084819898483785	0.0401566164697374	8753.0	96.0	0.7831888074996238	0.3707881420320931
8	0.0900106837606837	0.0472560134650783	2340.0	26.0	0.8311181849649599	0.4363407819920471
9	0.0739316239316238	0.0241004805015676	1040.0	12.0	0.682651375662614	0.2225330013546179
10	0.0869281045751632	0.0012217784141027	153.0	2.0	0.8026550346961303	0.0112813525631941


==> Antkowiak_ins.dat <==
length	weighted_rate_avg	weighted_rate_std	n_reads	n_seqs	weighted_relrate_avg	weighted_relrate_std
1	0.0251420361466424	0.0062790025414644	1660704.0	16382.0	1.1035211848731252	0.2755947165123884
2	0.0191574746326781	0.0162536579462702	14487635.0	16382.0	0.8408499209262714	0.7133971079659713
3	0.0262853812112744	0.0164259458324991	3122997.0	14350.0	1.1537042922826666	0.7209590783347045
4	0.0279103123294978	0.0154759894123491	739849.0	6171.0	1.225024924488444	0.6792640848096175
5	0.0290415124652149	0.0152943418933169	174285.0	1690.0	1.2746749729894653	0.6712913063018447
6	0.0293462376618381	0.0153148782511992	39005.0	411.0	1.288049812961734	0.6721926774497896
7	0.0289468100732809	0.0126567498048461	8753.0	96.0	1.2705183448171162	0.5555234850440568
8	0.0294820919820919	0.01271595019635	2340.0	26.0	1.2940126601862847	0.5581218778630114
9	0.0293803418803418	0.010348851069205	1040.0	12.0	1.2895466975972028	0.4542263930954449
10	0.0509803921568626	0.0134053869351553	153.0	2.0	2.23760487933872	0.5883822769199561


==> Antkowiak_sub.dat <==
length	weighted_rate_avg	weighted_rate_std	n_reads	n_seqs	weighted_relrate_avg	weighted_relrate_std
1	0.0333537592933501	0.0082324075168172	1660704.0	16382.0	0.8495041857582398	0.209675454658515
2	0.0434727569213844	0.0439962648962152	14795703.0	16382.0	1.107230181952218	1.1205636779454329
3	0.052690092241523	0.0462027700689002	3122997.0	14350.0	1.3419912734120376	1.176762302022773
4	0.0575201831725121	0.0458660639497714	739849.0	6171.0	1.4650113632130155	1.1681865593289849
5	0.0626181254841207	0.0480504317374513	174285.0	1690.0	1.5948534986789566	1.2238213548717918
6	0.063184207152929	0.048402626392499	39005.0	411.0	1.6092713261539395	1.2327915831160297
7	0.0642718414910805	0.0388441161174155	8753.0	96.0	1.6369728489330613	0.9893409298664144
8	0.0723824786324785	0.0623009482708215	2340.0	26.0	1.8435468707752571	1.5867751478113643
9	0.0673076923076922	0.0303310669724573	1040.0	12.0	1.7142945071415676	0.7725176680984533
10	0.0712418300653593	0.0141914261945781	153.0	2.0	1.814495101116416	0.361448790468929


==> GGall_del.dat <==
length	weighted_rate_avg	weighted_rate_std	n_reads	n_seqs	weighted_relrate_avg	weighted_relrate_std
1	0.0118100733232816	0.0073214994876115	7808762.0	12470.0	0.9980376222105684	0.6067745043925309
2	0.0122695107883827	0.0191237675782625	115731166.0	12470.0	1.0375681408139434	1.5864666500032354
3	0.0119596620967518	0.0165607427940474	26269440.0	12150.0	1.0110147580261273	1.37130249838129
4	0.01202785681389	0.0167411478010837	6308986.0	7159.0	1.016839745144395	1.3788689698160104
5	0.0121316377866555	0.0140005802786505	1568310.0	2282.0	1.027078738210298	1.1640427188407956
6	0.0126152796404084	0.0139493538508902	392017.0	637.0	1.068588225511715	1.1630840798779185
7	0.0145068054430402	0.0154065260260723	93754.0	170.0	1.227567468196266	1.2824631165880715
8	0.0144603678470637	0.0101838667458156	29481.0	35.0	1.2332531090775556	0.8724569807335993
9	0.0286341971998807	0.0092808176401269	2984.0	3.0	2.453271262720307	0.8882246736958119
10	0.0306040268456375	0.008166025539156	1490.0	2.0	2.6069649567484023	0.750866228369373


==> GGall_ins.dat <==
length	weighted_rate_avg	weighted_rate_std	n_reads	n_seqs	weighted_relrate_avg	weighted_relrate_std
1	0.0003694973622214	0.000538530315428	7808762.0	12470.0	0.853492236792954	1.2523492584512697
2	0.0004918665431136	0.002747074243949	115731166.0	12470.0	1.137145757313734	6.391542447406948
3	0.0005673495030018	0.0026783103799601	26269440.0	12150.0	1.311368104690839	6.239720367589433
4	0.000603749074553	0.0020574184136608	6308986.0	7159.0	1.395212271201835	4.779991194279681
5	0.0006594380964524	0.002073756705482	1568310.0	2282.0	1.5244553993989234	4.829697330332096
6	0.0007993255446281	0.0019889885544036	392017.0	637.0	1.847449882023861	4.6306295363317975
7	0.0009465044298007	0.0018368906075092	93754.0	170.0	2.193416855344409	4.27166313551555
8	0.0017969530174749	0.0019594908219555	29481.0	35.0	4.163302948499299	4.529489282236097
9	0.0021596663687816	0.001755939052986	2984.0	3.0	4.985210750097353	4.010691456979619
10	0.0068456375838925	0.0063123787879571	1490.0	2.0	15.879258842263852	14.789125115874924


==> GGall_sub.dat <==
length	weighted_rate_avg	weighted_rate_std	n_reads	n_seqs	weighted_relrate_avg	weighted_relrate_std
1	0.0083949117712854	0.0026357230108275	7808762.0	12470.0	1.0062478381699116	0.2671918740453825
2	0.0085857830459877	0.0096893693810432	115731166.0	12470.0	1.0275541848040672	1.1856666662950397
3	0.0087949148215132	0.0080699642639912	26269440.0	12150.0	1.0509785129763474	0.9758727819135607
4	0.00887074709366	0.0085517255180663	6308986.0	7159.0	1.059550870369626	1.0568592592268922
5	0.0086743261134422	0.0064025816174933	1568310.0	2282.0	1.0351368562564889	0.7529802871346177
6	0.0085361793351834	0.0064048414806621	392017.0	637.0	1.0204651094771109	0.7493966256774792
7	0.0089338533904273	0.0067347802995014	93754.0	170.0	1.0651233058942513	0.7843889360524673
8	0.0085482433531599	0.0047184902617666	29481.0	35.0	1.0334008369449237	0.5712465210852773
9	0.0229371462615429	0.0153968589659198	2984.0	3.0	2.9296541216857928	2.235790018164716
10	0.0074496644295301	0.0024028672032431	1490.0	2.0	0.9179171203477082	0.2770278644160187


==> GGfix_del.dat <==
length	weighted_rate_avg	weighted_rate_std	n_reads	n_seqs	weighted_relrate_avg	weighted_relrate_std
1	0.0163634373155464	0.0079365976833966	7800879.0	12401.0	1.0045313929064477	0.4817546069070237
2	0.0165373045627163	0.025231980665197	128368900.0	12401.0	1.015352048790455	1.5321684099295665
3	0.0164403555775029	0.0228313850340329	31433861.0	12231.0	1.009390764947776	1.387626763756583
4	0.016382008007496	0.0212696759943489	7683022.0	7858.0	1.005855065511694	1.2937880788704963
5	0.0168376666185476	0.0206776890621276	1818955.0	2562.0	1.0334636510867403	1.2576043165832662
6	0.0181069326823885	0.0223003066052861	422980.0	674.0	1.1123016349621853	1.3634060920575597
7	0.0174000595925497	0.019193517996111	103703.0	165.0	1.0672048507471814	1.162141892603276
8	0.0178537095618255	0.0145528245433323	14807.0	20.0	1.1001799544387052	0.904043584778646
9	0.0475343354954812	0.0545723963610375	7402.0	11.0	2.9203048653215813	3.330494978210722


==> GGfix_ins.dat <==
length	weighted_rate_avg	weighted_rate_std	n_reads	n_seqs	weighted_relrate_avg	weighted_relrate_std
1	0.0005631946291258	0.0005811569531995	7800879.0	12401.0	0.9161008618695184	0.9350195819006342
2	0.0006341314646521	0.0032774343207738	128368900.0	12401.0	1.0312738085918551	5.266469217155862
3	0.0007269860358612	0.0029621275232108	31433861.0	12231.0	1.182440283442958	4.761018733775395
4	0.0008077866626395	0.0026549115867525	7683022.0	7858.0	1.313870615800603	4.262938023073658
5	0.0008381174973638	0.0021854886040963	1818955.0	2562.0	1.3640729172882458	3.5211170217583274
6	0.000929141088561	0.0020889254628302	422980.0	674.0	1.5124155934666694	3.371035751857216
7	0.0011383421411879	0.0020024309004068	103703.0	165.0	1.8538893758393704	3.2345358967620825
8	0.0018741135949212	0.0034533220353769	14807.0	20.0	3.058431439777985	5.534436383070598
9	0.0029673243951993	0.0034676730700012	7402.0	11.0	4.835304142650042	5.646606524060905


==> GGfix_sub.dat <==
length	weighted_rate_avg	weighted_rate_std	n_reads	n_seqs	weighted_relrate_avg	weighted_relrate_std
1	0.0074244474137563	0.0022341712720912	7800879.0	12401.0	1.0115083608931636	0.2791237602505501
2	0.0076493780786466	0.0097162398937025	128368900.0	12401.0	1.0422347181412135	1.3264352143326912
3	0.0077331737857646	0.0080533374719025	31433861.0	12231.0	1.0526975026691652	1.0957601003828543
4	0.0076940717462087	0.0069062187710564	7683022.0	7858.0	1.0477758491137017	0.935987252388122
5	0.007711978353966	0.0064060605260915	1818955.0	2562.0	1.0504607757492956	0.8678117094515716
6	0.0075727640081341	0.0056746794901073	422980.0	674.0	1.0308460039878045	0.7623361674373423
7	0.0075508541903813	0.0052606326271239	103703.0	165.0	1.0266412851034117	0.7083813267899203
8	0.0105207376172502	0.0108593181587666	14807.0	20.0	1.4336960072726	1.46848333132056
9	0.0124042379917015	0.0100843901532969	7402.0	11.0	1.695952746244806	1.3662859023238372


==> GTall_del.dat <==
length	weighted_rate_avg	weighted_rate_std	n_reads	n_seqs	weighted_relrate_avg	weighted_relrate_std
1	0.0004002061318558	0.0006758067807841	9951102.0	11999.0	0.7411158629435189	1.2612025555084867
2	0.00060981858514	0.0028215695182201	151061648.0	11999.0	1.1106955711805775	5.171089565493382
3	0.0008219097176572	0.0027765448288879	37328533.0	11789.0	1.4875302807675532	5.0689422283278
4	0.0009371432744864	0.0026397640507355	9008797.0	7287.0	1.689155583857601	4.79942202723848
5	0.0016910969871197	0.0030783924156111	2235766.0	2416.0	3.0218935799232085	5.501811728927539
6	0.0023748787378928	0.0033281003125213	568720.0	674.0	4.2373730990288045	5.878248333205322
7	0.004263845307201	0.0045630368790718	137148.0	164.0	7.551042138594582	7.669161894161658
8	0.0073774639004531	0.0053351360970275	29027.0	35.0	13.02738159660997	8.661084269153315
9	0.0145755153672165	0.0085784100701203	8447.0	11.0	25.74453841449493	13.10317789146304
10	0.0398194945848374	0.016665710326091	2770.0	4.0	70.82181064618698	23.27887120193851
11	0.0395767996848152	0.0159677012460166	1633.0	3.0	71.83496645591924	24.278803711119


==> GTall_in.dat <==
length	weighted_rate_avg	weighted_rate_std	n_reads	n_seqs	weighted_relrate_avg	weighted_relrate_std
1	6.566231394275899e-05	0.0002272963421855	9951102.0	11999.0	0.9765231909395304	3.467124085601947
2	6.222187641144591e-05	0.0009296710529903	151061648.0	11999.0	0.9295766823915824	13.985862798466014
3	6.88596912578785e-05	0.0009670646191367	37328533.0	11789.0	1.0263161085535253	14.390637946713593
4	0.0001052583929582	0.0008138135979774	9008797.0	7287.0	1.5609740840131596	12.681231093516752
5	0.0001824605716946	0.0009970276463762	2235766.0	2416.0	2.6654996699267293	15.36693548267214
6	0.0003500079559861	0.0012209469909318	568720.0	674.0	5.12220547893219	18.04060768893778
7	0.0010063651555844	0.0017940582574795	137148.0	164.0	14.743174750489866	25.95214958113022
8	0.0021062469242449	0.002684732375622	29027.0	35.0	30.948994180230464	38.70748268693518
9	0.0073137327487984	0.0054432964826683	8447.0	11.0	105.88237719228948	75.0187690990069
10	0.0053068592057761	0.0064275753218205	2770.0	4.0	78.84807259716486	98.64893672850684
11	0.0136948171240883	0.0103357333241647	1633.0	3.0	209.24285830903955	158.4184380740966


==> GTall_ins.dat <==
length	weighted_rate_avg	weighted_rate_std	n_reads	n_seqs	weighted_relrate_avg	weighted_relrate_std
1	6.566231394275899e-05	0.0002272963421855	9951102.0	11999.0	0.9765231909395304	3.467124085601947
2	6.222187641144591e-05	0.0009296710529903	151061648.0	11999.0	0.9295766823915824	13.985862798466014
3	6.88596912578785e-05	0.0009670646191367	37328533.0	11789.0	1.0263161085535253	14.390637946713593
4	0.0001052583929582	0.0008138135979774	9008797.0	7287.0	1.5609740840131596	12.681231093516752
5	0.0001824605716946	0.0009970276463762	2235766.0	2416.0	2.6654996699267293	15.36693548267214
6	0.0003500079559861	0.0012209469909318	568720.0	674.0	5.12220547893219	18.04060768893778
7	0.0010063651555844	0.0017940582574795	137148.0	164.0	14.743174750489866	25.95214958113022
8	0.0021062469242449	0.002684732375622	29027.0	35.0	30.948994180230464	38.70748268693518
9	0.0073137327487984	0.0054432964826683	8447.0	11.0	105.88237719228948	75.0187690990069
10	0.0053068592057761	0.0064275753218205	2770.0	4.0	78.84807259716486	98.64893672850684
11	0.0136948171240883	0.0103357333241647	1633.0	3.0	209.24285830903955	158.4184380740966


==> GTall_sub.dat <==
length	weighted_rate_avg	weighted_rate_std	n_reads	n_seqs	weighted_relrate_avg	weighted_relrate_std
1	0.0072446654933846	0.0030011446088892	9951102.0	11999.0	0.975671219181156	0.3282444191589823
2	0.00757326351297	0.0098801204461587	151061648.0	11999.0	1.0193943720931675	1.3467407648261878
3	0.0078983778603445	0.0085060025866474	37328533.0	11789.0	1.0611826535125075	1.1269785098445488
4	0.0078363326923938	0.0074237061104473	9008797.0	7287.0	1.0504781925136926	0.945789463332656
5	0.0078189738038282	0.0067669691783192	2235766.0	2416.0	1.0504854586336096	0.8576425324681946
6	0.0078830680646694	0.0073391760034815	568720.0	674.0	1.0578075079588245	0.9619165117086568
7	0.0081829674797834	0.0080822948575952	137148.0	164.0	1.103409053528717	1.1760956701394376
8	0.009165028577635	0.0059422720547231	29027.0	35.0	1.234550227914402	0.6926396922631818
9	0.0388324601639979	0.1075984730914897	8447.0	11.0	5.6237568224609	17.130751122269487
10	0.0160649819494584	0.0238882682867969	2770.0	4.0	2.15193807060664	3.4935943288211315
11	0.0110373704678664	0.0062969604281156	1633.0	3.0	1.466565062341149	0.6761301390886584


==> GTfix_del.dat <==
length	weighted_rate_avg	weighted_rate_std	n_reads	n_seqs	weighted_relrate_avg	weighted_relrate_std
1	0.0004872002139485	0.0102125713050065	9561485.0	11995.0	0.8687000396357278	19.90216104340803
2	0.0007640594149542	0.033242757428926	144969829.0	11995.0	1.3465854300938036	64.67538922339948
3	0.0008302473570173	0.0026057474370532	35348613.0	11778.0	1.4374977211633193	4.594675331404488
4	0.0011321735352083	0.0114679762121887	8725124.0	7274.0	1.938471361853081	18.97034570205846
5	0.0016724732417028	0.0029064611898427	1970983.0	2267.0	2.868997743776313	5.00779727229041
6	0.0024510997328957	0.0031303750477527	467730.0	571.0	4.198627024304784	5.363792545847157
7	0.0041214123403211	0.0038823616780611	123516.0	152.0	7.021164409607746	6.382427009732739
8	0.0077767465376062	0.0068665410837631	28661.0	38.0	13.229707800584038	10.98203992571882
9	0.0168962065513789	0.0083612046346022	6438.0	10.0	29.04610878040187	13.478364597407582
10	0.0999999999999999	0.0158034842669348	165.0	1.0	165.32490671111805	36.89481220057086
11	0.0451839826839826	0.0138258152702561	1344.0	2.0	77.84533026260884	16.06309610991534


==> GTfix_ins.dat <==
length	weighted_rate_avg	weighted_rate_std	n_reads	n_seqs	weighted_relrate_avg	weighted_relrate_std
1	7.753939817393972e-05	0.0002298019375531	9561485.0	11995.0	0.975504723706172	3.066013439685052
2	8.266328578386661e-05	0.0019682900779101	144969829.0	11995.0	1.0348188195844683	24.002962132198395
3	7.495200275701747e-05	0.0007747865349456	35348613.0	11778.0	0.9398999992148144	9.824363628162835
4	0.0001096872226716	0.0009250433020832	8725124.0	7274.0	1.3733510837848784	12.110933716503112
5	0.0001789507239311	0.001110095444715	1970983.0	2267.0	2.216067161979149	15.74530066973995
6	0.0003578793295989	0.0017512709632125	467730.0	571.0	4.424976420380313	24.47342673735193
7	0.0008202260985095	0.0016803233734442	123516.0	152.0	10.09072720523412	20.87986422344437
8	0.0021501343288789	0.0028666846731921	28661.0	38.0	26.714658169633097	36.391529624118256
9	0.0049704877291083	0.0059205412000002	6438.0	10.0	62.38658774004042	73.36856988517518
10	0.0006060606060606	0.0013701676733586	165.0	1.0	5.430392513006798	12.27690465370166
11	0.0128517316017315	0.0065359800377765	1344.0	2.0	162.5201061127052	83.03910842155635


==> GTfix_sub.dat <==
length	weighted_rate_avg	weighted_rate_std	n_reads	n_seqs	weighted_relrate_avg	weighted_relrate_std
1	0.0073982356747118	0.0029982932152649	9561485.0	11995.0	0.9805688992042768	0.3289430077337679
2	0.0076786082479005	0.0094938079093202	144969829.0	11995.0	1.0166712192059375	1.2623295394051453
3	0.007979636739494	0.0081041837781257	35348613.0	11778.0	1.0536127442198782	1.0520039463430335
4	0.0078695849627021	0.0072518138799863	8725124.0	7274.0	1.0392163967470067	0.922409640327929
5	0.0079038337452952	0.0076504458157975	1970983.0	2267.0	1.0413554194005104	1.0000023041780883
6	0.0076121068801763	0.006011238873041	467730.0	571.0	1.0021557298288626	0.7332631568095938
7	0.0087222620168854	0.016985874466036	123516.0	152.0	1.1589824379974378	2.58047883042614
8	0.0090001715144325	0.006719543226388	28661.0	38.0	1.1905664894664936	0.8345723778754516
9	0.008957233095164	0.0075837691826652	6438.0	10.0	1.2278451096040457	1.070467348432514
10	0.0181818181818181	0.0155500842053979	165.0	1.0	2.050356196619984	1.8939579922880216
11	0.0073051948051947	0.0045005336866873	1344.0	2.0	0.969111883196378	0.6020364535847712


==> Srinivasavaradhan_del.dat <==
length	weighted_rate_avg	weighted_rate_std	n_reads	n_seqs	weighted_relrate_avg	weighted_relrate_std
1	0.018791568228279	0.0056997104635485	269505.0	9983.0	0.8688544814163692	0.2635340977863385
2	0.0210896014186487	0.0306610100056117	4219518.0	9983.0	0.9751072651990188	1.417654749433733
3	0.0300150719544011	0.0342759668470904	1021893.0	9790.0	1.3877888987663538	1.584797343052873
4	0.046375156569219	0.0390293883354257	240199.0	6319.0	2.144220329142895	1.80457844445056
5	0.0760119975840362	0.043835621884334	60360.0	2147.0	3.514521190568477	2.0268013854512144
6	0.1222788471124385	0.0499316339432546	11434.0	445.0	5.653733791956059	2.308659042663174
7	0.1599209487888778	0.0697561891892841	3594.0	156.0	7.394169094332099	3.225275125916832
8	0.1544902912621358	0.0496309173510717	412.0	16.0	7.14307503598488	2.294754989761341


==> Srinivasavaradhan_ins.dat <==
length	weighted_rate_avg	weighted_rate_std	n_reads	n_seqs	weighted_relrate_avg	weighted_relrate_std
1	0.0223829134284636	0.0069697173825752	269505.0	9983.0	1.4459787405393731	0.4502569870978249
2	0.0214741158208545	0.0340793905546023	4219518.0	9983.0	1.387268688148038	2.201593389081681
3	0.0212740144998006	0.0297428158722224	1021893.0	9790.0	1.3743417625660523	1.9214424240375851
4	0.0201064344764007	0.0259961581995154	240199.0	6319.0	1.2989138743641648	1.6794012188062908
5	0.0174767986260575	0.0227539803766821	60360.0	2147.0	1.1290344014747646	1.4699503705130803
6	0.0147963229674381	0.0215135782168484	11434.0	445.0	0.9558705803625384	1.3898180339175343
7	0.0166305528010342	0.0283026629670094	3594.0	156.0	1.0743653131023017	1.828405809714808
8	0.0097087378640776	0.0141067840733015	412.0	16.0	0.6272029150179093	0.9113250575072082


==> Srinivasavaradhan_sub.dat <==
length	weighted_rate_avg	weighted_rate_std	n_reads	n_seqs	weighted_relrate_avg	weighted_relrate_std
1	0.0181956081919519	0.0046901514477305	269505.0	9983.0	1.0166706845446931	0.262059912077662
2	0.0185898566920472	0.0248185257715938	4219518.0	9983.0	1.0386991261468776	1.386722956408618
3	0.0194085241068934	0.0231541730759184	1021893.0	9790.0	1.0844417664744617	1.2937280657412873
4	0.0199733870037124	0.0220377742798512	240199.0	6319.0	1.1160032038237682	1.2313498304963342
5	0.0219062661865985	0.0226787806784491	60360.0	2147.0	1.224001880277805	1.267165748666539
6	0.02484404401616	0.024121443733682	11434.0	445.0	1.388148775809528	1.3477738393914047
7	0.0255641932840314	0.0274455149119435	3594.0	156.0	1.4283867629884908	1.5335046863423305
8	0.012014563106796	0.0137906588600002	412.0	16.0	0.6713078216145872	0.7705463008222065


==> grouped.dat <==
GC	n_reads	avg_r_substitutions	avg_r_deletions	avg_r_insertions	avg_rel_abundance	weighted_std_r_substitutions	weighted_std_r_deletions	weighted_std_r_insertions	weighted_std_rel_abundance
0.3047619047619048	10	0.0076190476190476	0.0	0.0	0.9146065690887942	0.0057142857142856995	0.0	0.0	0.0
0.3238095238095238	91	0.006070120355834625	0.001779173207744634	0.0	1.0352140287488552	0.007338704702567522	0.010172770595686324	0.0	0.3094547067997998
0.3428571428571428	457	0.006939668646451998	0.0020006251953735518	4.1679691570282274e-05	1.0106702787523874	0.009391119897477774	0.010531588803621124	0.0006286590863394112	0.2804144496901505
0.3619047619047619	1562	0.006871532223644882	0.0014328394610084731	0.00012194378391561446	0.9977526208241392	0.009695095785463355	0.00899916002072735	0.0010432787813705374	0.2863310873881558
0.3809523809523809	5243	0.006839050707065186	0.00102449524536116	0.00012352070334141626	1.0295647474274392	0.009877526861675052	0.007489632364442177	0.0014264540355973852	0.3269916587435025
0.4	14106	0.006919716702787719	0.0012895559471484586	8.439502271913986e-05	1.0227565589682859	0.009659272870094783	0.007984721682046197	0.0009364912244054219	0.3256932724043705
0.419047619047619	31711	0.00675325221381793	0.0010688795085376694	8.349213356939356e-05	1.0343871209927318	0.009356066660950272	0.007337482162390439	0.0009414859777275525	0.33380802525070113
0.4380952380952381	60135	0.006794395150593686	0.0010335475339216902	8.393812334944758e-05	1.0482271895715347	0.009258660573545548	0.0070357513033638625	0.000880494618490115	0.3569730988481014
0.4571428571428571	97007	0.006886690062130991	0.0010223120864620945	9.78819888795454e-05	1.0566479193687455	0.009242604123328547	0.007047256838528831	0.0009941002877913588	0.3699783979720094
0.4761904761904761	134411	0.006940475039068142	0.0010161441577025102	9.324633648535673e-05	1.0711146554234454	0.009361805808102305	0.0069997020730453805	0.000972019960625366	0.38807406948172074
0.4952380952380952	156555	0.006909058280141907	0.000974433144596983	9.4109631332971e-05	1.0768761360972599	0.009319350822766163	0.006825770580054923	0.0009624153118280795	0.3937422172902679
0.5142857142857142	155728	0.006903734472315569	0.00098015832244744	9.173503984970095e-05	1.0880451709571877	0.009272999567482846	0.006745986165794278	0.0009587115641142042	0.4080112326446512
0.5333333333333333	133638	0.006949192523654858	0.0009337948501958719	9.464088842708657e-05	1.1029954833498778	0.009379331096425103	0.0066283394506475544	0.0009552296756244008	0.4249572154911922
0.5523809523809524	97351	0.006934064316114814	0.0009672412688303621	9.665564616207095e-05	1.107005495944907	0.009329934337530576	0.0069704397871568026	0.0009687712959551784	0.4267469565788859
0.5714285714285714	59237	0.006943054413385438	0.0009053222045102102	0.00010289579308942166	1.115563096258894	0.009298840494372506	0.006612444288976559	0.0009745368908798987	0.4308337923196707
0.5904761904761905	31115	0.006947804993763515	0.0008995814298722846	0.00010284428732122724	1.1248646693199413	0.009429523356483371	0.006300043639765055	0.0009565371590828291	0.4512775077285251
0.6095238095238096	13778	0.007055416156882242	0.0008916906870165667	0.00011889209160220873	1.1379476782264955	0.009803890554457918	0.0062180722446607	0.0010677613087683982	0.4607857159851291
0.6285714285714286	5001	0.006937660087030193	0.0012664133839898667	9.141028937069697e-05	1.1476017238616645	0.009644676285764861	0.008509768657907106	0.0009269279996043584	0.46261264459982554
0.6476190476190476	1634	0.00697674418604649	0.0007460511744477452	4.662819840298384e-05	1.149135426156239	0.008517033119396117	0.005067644509380166	0.0005752254959013933	0.4634512405110611
0.6666666666666666	397	0.00676502338970851	0.000623725560753268	0.0001199472232217816	1.1542012370616774	0.009198651328026063	0.006237624664993293	0.0011646622136440741	0.4324512036593012
0.6857142857142857	91	0.006907378335949746	0.0006279434850863407	0.0	1.115619001855562	0.00710398409693152	0.0030940335947869063	0.0	0.3787364431239633
0.7047619047619048	18	0.006349206349206322	0.0010582010582010557	0.0	1.1178524733307487	0.005019488349473598	0.0029930445764509875	0.0	0.38023826946922873


==> groupedG.dat <==
GC	n_reads	avg_r_substitutions	avg_r_deletions	avg_r_insertions	avg_rel_abundance	weighted_std_r_substitutions	weighted_std_r_deletions	weighted_std_r_insertions	weighted_std_rel_abundance
0.3137254901960784	14061	0.007671755139720296	0.007696158614217273	0.0005124729644364232	2.5626034886557965	0.0017575794887300827	0.001947270718109364	0.0002467006006459417	0.7691998126365661
0.3333333333333333	23837	0.0080411322980339	0.009485171758849064	0.0005285077491162947	2.3476855214185917	0.0020211583598130525	0.002888844150798983	0.00030921612402926203	0.8295123681390991
0.3529411764705882	65947	0.008032445543762513	0.00927571962868573	0.0005203227666185424	2.1306156574704205	0.0018314434581347475	0.0027113199288250926	0.00025816629263343305	0.7677030880773114
0.3725490196078431	242925	0.008157121035097123	0.009792137087416991	0.0004961589452081708	2.5091799098666745	0.0019064990245757606	0.004253692996357801	0.00034381396466048013	1.1939624920612157
0.392156862745098	574941	0.008199016908503878	0.009888380362711337	0.0004901440696847173	2.2795614941764613	0.0020005316268727324	0.0041780430045872145	0.0003107464801857498	0.982227579877525
0.4117647058823529	1093699	0.008305964886313352	0.010167886999199231	0.0004819586074950915	2.188956044606638	0.00199250782902275	0.004789790500118843	0.00030668327353927893	1.002313430939125
0.4313725490196078	1917102	0.00837763171172104	0.01068854928725033	0.0004606626329229621	2.1317882837800886	0.0020401237567155327	0.005128638389967865	0.0003159490002718764	1.058110834504849
0.4509803921568627	2687701	0.008462506162147379	0.010973771147264662	0.000444296912082796	2.1080075479240517	0.002096797849375068	0.005725658005087474	0.00031370048171471806	1.1000470054933698
0.4705882352941176	3055394	0.00849578502420151	0.011724664834792222	0.00043874191405906225	2.033260343315522	0.0021408822045029374	0.0063305978846932235	0.0003299830856058258	1.1515598852279152
0.4901960784313725	3146305	0.008558124717163511	0.01204485086786048	0.0004322935796053644	2.0573640632606036	0.002183033522244099	0.0066609612746561676	0.00034502509274679765	1.2593289303345327
0.5098039215686274	2582550	0.00862769014209617	0.012672024648081098	0.00043094281719575976	1.9368426317203227	0.0027661861337850264	0.007067592300727433	0.0003742295426753647	1.2751177624433039
0.5294117647058824	1668712	0.008691163615775377	0.013498763728916532	0.0004106666181614451	1.774101994655561	0.0024861987942165365	0.007707390586813812	0.00037392810149804466	1.2336917117082948
0.5490196078431373	903615	0.008708940656988498	0.01501971438686413	0.00041005230298818543	1.567925094159744	0.002572830549557654	0.00854480090303657	0.0003926465203925038	1.2391389739886634
0.5686274509803921	422257	0.008744070786367533	0.015454276591242336	0.0004109336443045849	1.4641668333457318	0.004019584746338743	0.008866615778194309	0.0004424108594176571	1.3431166790671485
0.5882352941176471	168239	0.008714201983196359	0.01537396204209483	0.0003983012495412011	1.4924996979749257	0.0027076422366112325	0.009425867668696753	0.0004809101068239548	1.4903737008081415
0.6078431372549019	58803	0.00888676814875053	0.017335550106987296	0.00039197013090898526	1.07433570943316	0.003011686647573443	0.009182636753978169	0.00046560823574280283	0.9466704128346993
0.6274509803921569	14042	0.008732206741121129	0.01520159409726	0.0003749256432383194	1.2216095571849548	0.002979363102818385	0.010957985185240675	0.00044813383475204014	1.1031183824237996
0.6470588235294118	2691	0.00945052863211426	0.014784211715157963	0.00036432261496197857	0.6209948199926827	0.006348705168422509	0.013856960427961541	0.0005643237275486454	0.45834891517739895
0.6666666666666666	1408	0.007805536987522219	0.028701537433155032	0.00029940953654186264	0.42836639818405914	0.0027891403616133893	0.012969851793581436	0.0003115353701153402	0.2068333199769662


==> groupedGf.dat <==
GC	n_reads	avg_r_substitutions	avg_r_deletions	avg_r_insertions	avg_rel_abundance	weighted_std_r_substitutions	weighted_std_r_deletions	weighted_std_r_insertions	weighted_std_rel_abundance
0.4957264957264957	9724719	0.007511001198942159	0.016216133533559315	0.0006189504969880583	1.4297613075298714	0.0016552155961040472	0.007349691005293374	0.00042942492383496716	0.8205256278054558
0.5042735042735043	9426267	0.007546774829305606	0.016431773262022133	0.0006165704053319127	1.390372668050278	0.0018206700196034262	0.007495480063961505	0.00043513805540129895	0.8000122563086921


==> groupedGf_n.dat <==
GC	n_reads	avg_r_substitutions	avg_r_deletions	avg_r_insertions	avg_rel_abundance	weighted_std_r_substitutions	weighted_std_r_deletions	weighted_std_r_insertions	weighted_std_rel_abundance
0.4957264957264957	9724719	0.007511001198942159	0.016216133533559315	0.0006189504969880583	1.4297613075298714	0.0016552155961040472	0.007349691005293374	0.00042942492383496716	0.8205256278054558


==> groupedH.dat <==
GC	n_reads	avg_r_substitutions	avg_r_deletions	avg_r_insertions	avg_rel_abundance	weighted_std_r_substitutions	weighted_std_r_deletions	weighted_std_r_insertions	weighted_std_rel_abundance
0.2333333333333333	180	0.0416666666666666	0.09407407407407399	0.0298148148148148	1.8430777232679143	0.0	1.3877787807814457e-17	0.0	0.0
0.2666666666666666	126	0.0374338624338624	0.114021164021164	0.0175925925925925	0.8045923055890388	0.0	0.0	0.0	0.0
0.3	3435	0.03775351770984954	0.10101892285298394	0.024303736050460895	1.741863219679964	0.004257376572000119	0.0071793776869047525	0.003830433627664547	0.449049008492058
0.3333333333333333	20324	0.0370825952896411	0.10403135865643243	0.023348422226595767	1.6236742917736875	0.005520462354992706	0.009013935832365295	0.0045322378801612275	0.6120243702764097
0.3666666666666666	60219	0.03752387120344073	0.10581571707711294	0.022905284600098483	1.5262165382064659	0.005788506163112527	0.01056932928779203	0.004400348107238706	0.65486868346806
0.4	148520	0.03794775114462694	0.10687864709578952	0.02282083221114997	1.4483671656795931	0.0058764522836330544	0.010570492728659809	0.004649402713918541	0.6294106907771285
0.4333333333333333	271122	0.03815889771640315	0.10738228546558372	0.022728697781810355	1.3545504056791193	0.006427253476508199	0.010686355273300295	0.00469238406818431	0.599605040920139
0.4666666666666667	350492	0.03865471014079251	0.10797127086115132	0.02278696803350714	1.2608284654484234	0.00684717610383257	0.010933139030009408	0.004776951441959095	0.5893623609959434
0.5	338995	0.039350777051775546	0.10885676779893505	0.022756481167372136	1.1540058504991517	0.007096016061794543	0.011225408154769868	0.004812836978619216	0.5672302942701928
0.5333333333333333	256591	0.04000919751667046	0.10925259784377987	0.02279223875090444	1.0984509988586972	0.007347196580936605	0.01149549453680714	0.0050283770602342235	0.5807886561911082
0.5666666666666667	133724	0.041565712462484875	0.11025295883062623	0.022675062068140298	0.9475923756747447	0.007883309533781128	0.011703173095458437	0.005074882938424359	0.5010098859764456
0.6	55225	0.04329802323826765	0.11046567074090836	0.022839897389467283	0.8566576026902097	0.008687131638069012	0.012163881243667218	0.005129099405725606	0.4847874605155728
0.6333333333333333	17325	0.04370081770081766	0.10879172679172674	0.023037999037998993	0.8301337304363755	0.008759291174969017	0.012283330970888115	0.005544453174139355	0.4729354383841411
0.6666666666666666	3793	0.04592670709201156	0.1114904648914667	0.02223393971350729	0.7284259046877268	0.008497758614509444	0.01408427263343474	0.0044529764938707654	0.3869130079270795
0.7	564	0.04846335697399523	0.11019503546099285	0.02322695035460989	0.5175440808480903	0.01085024013296357	0.009350791218322238	0.002868033235590319	0.26249454558067603
0.7333333333333333	42	0.06785714285714287	0.1059523809523809	0.02619047619047613	0.0745784894549308	0.003388154635894695	0.01907405572799978	0.002509744174736785	0.032966586932490334
0.7666666666666667	27	0.0753086419753086	0.1172839506172839	0.0234567901234567	0.0804592305589038	0.0	0.0	0.0	0.0


==> groupedM.dat <==
GC	n_reads	avg_r_substitutions	avg_r_deletions	avg_r_insertions	avg_rel_abundance	weighted_std_r_substitutions	weighted_std_r_deletions	weighted_std_r_insertions	weighted_std_rel_abundance
0.3272727272727272	13	0.0104895104895104	0.0104895104895104	0.0181818181818181	0.4818064496988756	0.0	0.0	0.0	0.0
0.3363636363636363	57	0.02185007974481655	0.02711323763955341	0.015151515151515058	1.269862343133474	0.003711306303253937	0.0015193938556945562	0.0020113287515956765	0.3996847359764652
0.3454545454545454	159	0.014293882218410447	0.02046883933676382	0.01423670668953682	1.3498505806512766	0.001084766641520528	0.002395032298530434	0.0015595629395053197	0.6809128106047407
0.3545454545454545	78	0.017016317016316968	0.020396270396270337	0.01468531468531463	0.693250108590394	0.0034968210389236605	0.0028008795217135305	0.004222499057985115	0.23523400796995697
0.3636363636363636	418	0.016398434101783314	0.020595911265767684	0.014702044367116082	1.4717528999910996	0.004571783253245235	0.0039493510360720935	0.00220233379789608	0.7467792466439358
0.3727272727272727	516	0.01575052854122617	0.019908386187455905	0.015556730091613758	1.0033324829820502	0.00325822698748178	0.003985133521082652	0.002916848572512415	0.5680057790771441
0.3818181818181818	819	0.01601731601731598	0.02031302031302026	0.015462315462315416	1.2707888344551352	0.003426744913591923	0.0036957352059620685	0.003723367842145291	0.8708550205472027
0.3909090909090909	1336	0.01712030484485569	0.02048176374523675	0.014902014153511115	1.2346706389191533	0.004095575105230925	0.00444236363700414	0.002709536850058406	0.7236690145598451
0.4	2276	0.016292538744208284	0.020254833040421742	0.015333919156414712	1.3012747400411162	0.0031432920079501	0.004254163871715078	0.0030275998222658155	0.8123660160132021
0.4090909090909091	2967	0.01697153537396201	0.020783160216931655	0.015077978980911177	1.5872219162320818	0.003391866814134683	0.0039861770632852	0.002818054778243233	1.3539561563879967
0.4181818181818181	4072	0.016790944811573446	0.020503661368101396	0.014944632970173198	1.360910264816476	0.0035597223458972496	0.00423824958470043	0.0032404036017213878	0.8033961845293766
0.4272727272727272	5728	0.016628047232097463	0.02079894616556623	0.01460766886744535	1.5883424081237871	0.0034220158910154715	0.004104609173278286	0.0029362499238952213	1.0088698078222664
0.4363636363636363	7896	0.01705121120014732	0.020981855024408167	0.015317306806668459	1.4583694698463658	0.003940096275124107	0.004086477082018985	0.0030038885170172555	0.9205136810303544
0.4454545454545454	11650	0.016716348029652706	0.020962934061646458	0.015376511900117	1.630716796895641	0.003289374163537897	0.004310302010424931	0.00275436522553965	0.9738427321361832
0.4545454545454545	12155	0.01737706144123252	0.02086982536180392	0.01509965969859013	1.4860122628379875	0.0034346490658649304	0.004298739646612171	0.003053607093677166	0.8987979678891149
0.4636363636363636	14925	0.017522765341860768	0.020922795797167607	0.015178924927668598	1.5050861207671051	0.0033715183859131755	0.00435555036806295	0.002778241338532377	0.9267209959530804
0.4727272727272727	20220	0.017405359230284995	0.021286754788238417	0.015111950364175833	1.6138004937939467	0.0032784310831259606	0.004025131990712949	0.0028008247368846314	0.9071348255046964
0.4818181818181818	19450	0.017483056788969338	0.02119093246085529	0.0153026408039261	1.5229980953358608	0.00347278882847572	0.004537024887668255	0.0030059587888031447	0.9256361530822678
0.4909090909090909	18577	0.017867646698997246	0.0211918941799977	0.015435998571058008	1.3825074581114785	0.003468776763642094	0.004227650832091255	0.002966540099833411	0.8204712330259731
0.5	20863	0.018037151459957334	0.02179064285185164	0.015385654464406276	1.5227303659903366	0.0035513769461310305	0.004241153689187425	0.0031274428595787153	0.9935963707662402
0.509090909090909	20634	0.018094142941482233	0.021515680210068062	0.015531734912368771	1.5036779073983955	0.0035178577010500428	0.004537238105459388	0.002942282517613823	0.9298579420732966
0.5181818181818182	20108	0.018015443875797912	0.021674774400057824	0.015755375517659136	1.5240314854300676	0.003519527935894671	0.004389314536652433	0.003101279770334045	0.8862448145707312
0.5272727272727272	16059	0.018205028049974762	0.022202786316367438	0.015492870041721101	1.4338107785754939	0.0037551821689492896	0.0042756292893261745	0.0028362222734156645	0.8214721332460577
0.5363636363636364	15501	0.018450422553383604	0.022334042964969953	0.015688723894646043	1.4656037046883648	0.0035308034190347413	0.0044070338534421966	0.003005877213477581	0.8252900456297408
0.5454545454545454	13413	0.018745043817734442	0.022213863077204563	0.01569372996346823	1.483520325387698	0.0035648448699364915	0.004341389815804392	0.0027792514466122584	0.8049473197229386
0.5545454545454546	10656	0.01870393120393115	0.02234421921921917	0.015949187824187777	1.4243563159237203	0.0034563643791837677	0.004437699000154892	0.0030068301546393728	0.8468552299928974
0.5636363636363636	9438	0.018825251883103074	0.022610722610722563	0.01579205918048888	1.446228289457508	0.00375019356424216	0.004620951761274088	0.0031629778455420257	0.8376677133161795
0.5727272727272728	5612	0.018564115855633983	0.023104710684895956	0.016043543057085413	1.3925075491762995	0.0034949404956861984	0.004238643173274456	0.0029303429974603633	0.7157661992116506
0.5818181818181818	4090	0.01899533229606574	0.0220204489886641	0.015750166703711887	1.4728398177215807	0.0036310933469087974	0.004713540389366813	0.0032773057191395946	0.8438498044321175
0.5909090909090909	3126	0.019118245797708315	0.023160588611644224	0.016541615773861405	1.3378256306307257	0.0038440132567076095	0.003940530275565105	0.0029781263102488615	0.6267617266418511
0.6	2222	0.01883642909745515	0.022985025775304757	0.016361181572702676	1.4393813398606305	0.00308910387371607	0.004972690631698741	0.002669234230722896	0.7722639361778546
0.6090909090909091	2052	0.019098883572567744	0.02330763778132195	0.01615718589402795	1.6695254530051458	0.0035420394080145964	0.005058228429706897	0.002827767416425184	0.8203376306581942
0.6181818181818182	1141	0.020277268743526367	0.024268982551191098	0.017329296470400716	1.5917510457118385	0.0036463087926511483	0.004460897818685455	0.0029430270688170163	0.9502209022737103
0.6272727272727273	395	0.020782508630609847	0.024487917146144934	0.015627157652474057	1.257012854258196	0.003873025568348573	0.005700059220869258	0.003172252753810328	0.7312421400098
0.6363636363636364	315	0.020750360750360696	0.025108225108225045	0.016565656565656534	1.8601611647714833	0.003325108177878902	0.00379824781514503	0.003084875262344326	1.3596126656764749
0.6454545454545455	298	0.019798657718120748	0.026113483831604577	0.017968273337400816	1.2440655437113712	0.0023229359093760297	0.0017727075862313602	0.0029945767549540607	0.44231859851755073
0.6545454545454545	135	0.02020202020202014	0.0235690235690235	0.014747474747474714	0.9858501201530838	0.00352926637458287	0.0030713222406456046	0.004213088992762167	0.2613372321850763
0.6636363636363637	93	0.018768328445747766	0.021016617790811286	0.016715542521994066	0.7563843188821057	0.0013428826516867654	0.0045352371706406155	0.002600959624838099	0.20037812303805907
0.6727272727272727	42	0.0231601731601731	0.028354978354978303	0.019047619047619	1.4083573145044057	0.0	3.469446951953614e-18	0.0	0.0


==> groupedT.dat <==
GC	n_reads	avg_r_substitutions	avg_r_deletions	avg_r_insertions	avg_rel_abundance	weighted_std_r_substitutions	weighted_std_r_deletions	weighted_std_r_insertions	weighted_std_rel_abundance
0.3055555555555556	1221	0.0077046743713409865	0.0007507507507507075	4.550004550003121e-05	0.7217493264372894	0.002543095236784864	0.0006196039160412816	8.139962299701607e-05	0.14874491653236782
0.3148148148148148	1882	0.007478254024481396	0.0006494273231786084	2.9519423780839776e-05	1.0843529563150196	0.0035070873122958974	0.000470661578126668	6.14567420274722e-05	0.15977335968841747
0.324074074074074	2227	0.008074306906816956	0.0002702522909078345	3.741954797185825e-05	1.291194323999965	0.0025672648939887048	0.00020274216048379336	6.652244119794035e-05	0.20243601509974424
0.3333333333333333	5501	0.007545766089667149	0.0005790193028876616	7.406060850887695e-05	1.0768055794702613	0.0022226049245038636	0.0007228451505572258	9.307046929361543e-05	0.22012280540340398
0.3425925925925926	3427	0.007586810621534821	0.0005808989614066562	5.673896832343539e-05	0.9924552411373136	0.0023739541085036763	0.0004516342143422826	9.743650053774556e-05	0.1670359051208919
0.3518518518518518	9020	0.007583969779091683	0.00048349347129830197	4.8246694588149094e-05	1.08569720251436	0.002147823753820696	0.000409151437992433	8.335216464793683e-05	0.2654870307732016
0.3611111111111111	28363	0.007711206958465661	0.0005285315636829532	6.888212472951821e-05	1.1504224551141682	0.0024796585714762435	0.0005806682996744995	0.00010253005151794129	0.3165402764139052
0.3703703703703703	39457	0.007626915000764967	0.0006136544330020344	8.494948556279833e-05	1.0944020261976712	0.002436429520767272	0.0007029326117361633	0.00025310439826415276	0.2965233852034042
0.3796296296296296	71417	0.007696969131221431	0.0006304910284354545	8.919963552612841e-05	1.2245835774104985	0.0024449263585526308	0.0006368737303796625	0.00019825414679444477	0.29088284887285004
0.3888888888888889	150182	0.007655896031333785	0.0005561770237296855	6.233177818319964e-05	1.1850706723862614	0.0024047736046225554	0.0005998811134109738	0.00010963686148432094	0.3588990505411066
0.3981481481481481	170167	0.007694565404050744	0.0005139831046146196	6.774390908798782e-05	1.1990599771635573	0.0024633172333842655	0.0006027837312267644	0.00012145219913092418	0.33668416226921116
0.4074074074074074	262432	0.007729938930211713	0.0005541470778179305	6.107402213821027e-05	1.121142285859517	0.002439881144183438	0.0005913987414835082	0.00010027886715766323	0.2760450207991221
0.4166666666666667	416970	0.007692821847916889	0.000522663945092377	6.446418118719478e-05	1.134141983484998	0.002416685325522668	0.0005801762957785346	0.00010266767574979953	0.315571726963595
0.4259259259259259	527713	0.007661536844065934	0.0005477689858214475	6.728896058890473e-05	1.099707447972829	0.0025275392777614606	0.0006171016226287388	0.00011733846077311563	0.28766072549089866
0.4351851851851852	718554	0.007716152470408887	0.0005621114173846052	6.439115016896479e-05	1.1547152848731355	0.002463286952963439	0.0006175971905092171	0.00012121240937972666	0.32086398620653456
0.4444444444444444	890731	0.00773619686568709	0.0005377189779663288	6.370132030964458e-05	1.1400691819812159	0.0033085503481951766	0.000585060235671515	0.00010985120499746013	0.31211297862641546
0.4537037037037037	1015013	0.007720900929165208	0.0005526110575996218	6.671142434919567e-05	1.1183092535847565	0.0028146913458843123	0.0006145509203186911	0.00011378504072405754	0.31776272100062225
0.4629629629629629	1290717	0.007677795450986582	0.0005446011216446925	6.923369810043157e-05	1.1179910241695092	0.002537223791597737	0.0006256279258823914	0.00012258848881329187	0.3122110270295837
0.4722222222222222	1387223	0.007684904248218101	0.0005318379076599219	6.463085416504068e-05	1.1313583638322795	0.002443965242985595	0.0006113048381965	0.00010646258682401147	0.3213381771108684
0.4814814814814814	1524059	0.0077136364386398175	0.0005496773686193755	6.772241951456175e-05	1.1370644537864036	0.0024653202013342353	0.0006064782076208301	0.00011167020091519985	0.3307955536816709
0.4907407407407407	1550297	0.007655713472727841	0.0005402130951299504	7.20769895966516e-05	1.1086692922598291	0.0024528231497922695	0.0006238642333497519	0.00012862288084581483	0.3098941597289133
0.5	1523930	0.007688533618366305	0.0005603324348279409	7.088762461383249e-05	1.1055057317336832	0.0027124114350653055	0.0006805459399012941	0.00013616479627775915	0.31961606899367867
0.5092592592592593	1652093	0.007698511771073013	0.0005576091795208582	7.023077864124837e-05	1.1000948999752558	0.0025797837994318723	0.0006367313275896917	0.00012194066834802075	0.3054510404711982
0.5185185185185185	1478883	0.007712765497864067	0.0005580225075275983	7.19198956990452e-05	1.1027071700481774	0.003190765461650601	0.0006248162315610652	0.00011731750323309716	0.31563359739564284
0.5277777777777778	1400307	0.007672470975875109	0.00055681572895294	7.010367488461314e-05	1.0975525693469184	0.00246934494809479	0.0006298433920786602	0.00011463385386410427	0.31116401687737893
0.5370370370370371	1240383	0.007667292787493516	0.0005705451013472393	7.245372628482749e-05	1.0560666577561806	0.002691259360255457	0.0006469955994073336	0.0001201854810387246	0.2996644361405438
0.5462962962962963	1021053	0.007699277481551223	0.0005721217866914097	7.822353038515646e-05	1.081485399375169	0.0026737008061774492	0.0006649643072239651	0.00013385733663339214	0.3143754144139722
0.5555555555555556	822014	0.007614371981949614	0.0005707301191319291	7.617920177802149e-05	1.056626132982944	0.002443633508920774	0.0006088294968303881	0.0001230758401196565	0.3077463214382478
0.5648148148148148	643049	0.0077657091162282345	0.00059623358003415	8.347097332538668e-05	1.0520813206351363	0.004022129559352229	0.0006729681432772681	0.00021172418203272003	0.31668963062564454
0.5740740740740741	483533	0.007682075550245824	0.0006273079067489788	8.184358476891261e-05	1.0264561179291491	0.002593910343225857	0.0008186064390575432	0.00015016159544650772	0.29593105903142697
0.5833333333333334	343582	0.007699277998653354	0.0006034733850800632	8.144047558217961e-05	1.0492975463203307	0.0031447844112258093	0.0006812072085885249	0.00016185368559005356	0.3613430358925965
0.5925925925925926	241715	0.0076773534182052	0.0005829485443906964	7.408479989824324e-05	1.0395983247922291	0.0027834698250844485	0.0006102901472679956	0.0001197833050182033	0.32829205276762263
0.6018518518518519	137977	0.007632646235456799	0.0005947716997384266	8.361565360194045e-05	1.036991536182951	0.0024424753590128667	0.0007527572622472528	0.00014582874334231297	0.3076930040491974
0.6111111111111112	95574	0.007806438912178917	0.0006500683201459144	0.00010240271451477909	0.9425931911485822	0.002702296475599321	0.0006636616531692002	0.00019819802661907531	0.274866614746941
0.6203703703703703	42912	0.007688214640815265	0.0006447303007705238	8.76039163697473e-05	0.9536532173048997	0.0024092894986123617	0.0006884584239510784	0.0001472598120515651	0.302460083246364
0.6296296296296297	39357	0.0075416016163532005	0.0005829825556938465	8.304795890230244e-05	0.8902752283552906	0.002564191001560394	0.0005881566508066452	0.00015783079869408705	0.3136362633294015
0.6388888888888888	18006	0.007726848252228633	0.0007158107791229648	6.890707212820662e-05	1.075516894309447	0.0023272517377273183	0.0007359856162119382	0.00010499783998755693	0.2793352097522397
0.6481481481481481	6660	0.008227672116560957	0.0006687242798353489	0.00012512512512510927	0.8299588305004497	0.0043748163379081564	0.0008647176223148593	0.00023385469883473818	0.2527444052761475
0.6574074074074074	5026	0.007593845337577884	0.0006705870215619073	0.0001455394909433655	0.7894801670589117	0.0024822204297634126	0.0005588978438336558	0.00022055036514683206	0.23618588090479029
0.6666666666666666	3417	0.0073055203286399775	0.00048233776650511605	7.31635937957053e-05	0.7826872806136415	0.0020397987876234203	0.0003604210211311506	0.00010150547535378078	0.3051495848315495
0.6851851851851852	1414	0.007281680549007235	0.00042563780187538654	3.928964325002758e-05	0.7264732988556061	0.0025345620974787956	0.0002958599145555271	9.177379550687317e-05	0.18563689752703896
0.6944444444444444	1275	0.007494553376906275	0.0004647785039941529	4.3572984749442196e-05	0.7419232086614715	0.0020527004367294757	0.0003453391881970314	6.919340641497662e-05	0.14073329108098936


==> groupedTf.dat <==
GC	n_reads	avg_r_substitutions	avg_r_deletions	avg_r_insertions	avg_rel_abundance	weighted_std_r_substitutions	weighted_std_r_deletions	weighted_std_r_insertions	weighted_std_rel_abundance
0.5	19978451	0.007766111578401581	0.0005737390084279214	8.159856652363273e-05	1.085392376507009	0.0025936826164565966	0.001048164049030695	0.0001562353341914208	0.28402691684366715


==> netflix_del.dat <==
length	weighted_rate_avg	weighted_rate_std	n_reads	n_seqs	weighted_relrate_avg	weighted_relrate_std
1	0.0009151594600199	0.0074427136062926	503080.0	460330.0	0.9367864954685944	7.618599709239012
2	0.0009868932223987	0.0265226027289498	7419749.0	460330.0	1.0102154691079617	27.14938450247456
3	0.0010925540498656	0.0252554397875196	1827217.0	451411.0	1.118373271758924	25.85227598428884
4	0.0011781012553775	0.0245573817639602	448391.0	276269.0	1.2059421276246585	25.13772146336457
5	0.0015112147559195	0.0239477720216073	108919.0	90491.0	1.5469277617120651	24.51370543218033
6	0.0021419409471862	0.0269475334389689	26767.0	23915.0	2.1925592654328265	27.58435716903808
7	0.0030469226081657	0.0302001262035121	6564.0	5933.0	3.1189274402576674	30.913815159907323
8	0.0061314584695879	0.0331938937552398	1529.0	1398.0	6.276357009642126	33.97833138418298
9	0.015780998389694	0.0453769247137838	345.0	319.0	16.1539347210099	46.449271558468
10	0.0277777777777777	0.0489393678789894	90.0	84.0	28.434221830349077	50.095902330296816
11	0.0324675324675324	0.0435597657954504	14.0	14.0	33.23480473677164	44.58916956621204
12	0.1041666666666666	0.1082531754730548	4.0	4.0	106.628331863809	110.81141298865958
13	0.0	0.0	1.0	1.0	0.0	0.0


==> netflix_ins.dat <==
length	weighted_rate_avg	weighted_rate_std	n_reads	n_seqs	weighted_relrate_avg	weighted_relrate_std
1	8.205165872640055e-05	0.0012195730786749	503080.0	460330.0	0.950286385659356	14.124561416192376
2	8.13640427725692e-05	0.0063854524718019	7183763.0	460330.0	0.9423227187496268	73.95351470543602
3	0.0001143949106394	0.006132743558871	1786210.0	450595.0	1.32487176806375	71.02675072259181
4	0.0001152386117136	0.0055994725396638	442560.0	274003.0	1.334643144496797	64.85063926689186
5	0.0001817864651713	0.0060371070756957	108919.0	90491.0	2.105371245760134	69.91913084817973
6	0.0002957621947422	0.0068840496944711	26767.0	23915.0	3.4253882422231787	79.72804943129717
7	0.0007218304750297	0.0098983395078022	6564.0	5933.0	8.35992451367815	114.63823426487431
8	0.0030365318135102	0.01902091685115	1529.0	1398.0	35.167781941156925	220.29193080274237
9	0.0067632850241545	0.0281992115420883	345.0	319.0	78.32940589560515	326.59092126497706
10	0.0155555555555555	0.0432335032407638	90.0	84.0	180.15763355989185	500.7115050659952
11	0.0194805194805194	0.0373023548476495	14.0	14.0	225.6148472224991	432.0195412862508
12	0.0208333333333333	0.0360843918243515	4.0	4.0	241.2825449462837	417.91362682648463
13	0.0	0.0	1.0	1.0	0.0	0.0


==> netflix_sub.dat <==
length	weighted_rate_avg	weighted_rate_std	n_reads	n_seqs	weighted_relrate_avg	weighted_relrate_std
1	0.0038171873339124	0.0083845467907257	503080.0	460330.0	0.984109824244172	2.1616216723979744
2	0.0039382059959171	0.0430341756341615	7419749.0	460330.0	1.0153096695170525	11.094649362262304
3	0.0040630094838215	0.0360512290282991	1827217.0	451411.0	1.0474852815064266	9.294374511732975
4	0.003845973714905	0.030390074987695	448391.0	276269.0	0.9915312468417986	7.834871264820594
5	0.003856076533938	0.0276722529466531	108919.0	90491.0	0.9941358566220416	7.134189024948616
6	0.0037733029476594	0.0248443235909558	26767.0	23915.0	0.9727959819134996	6.405119996429728
7	0.0041786367197701	0.0288955336979047	6564.0	5933.0	1.0772951621576308	7.449563278242503
8	0.0034336167429692	0.0194045350146893	1529.0	1398.0	0.8852214140567051	5.002687023817891
9	0.0115942028985507	0.0794153529972348	345.0	319.0	2.9891037506533102	20.474087919676126
10	0.0044444444444444	0.0206080411011015	90.0	84.0	1.1458231044171023	5.312963166844372
11	0.0194805194805194	0.0507159069864068	14.0	14.0	5.022276594036001	13.07507804696108
12	0.0	0.0	4.0	4.0	0.0	0.0
13	0.0	0.0	1.0	1.0	0.0	0.0


==> unequal_A.dat <==
GC	read	std_s	std_d	std_i
0.3	1.6534116723732468	0.46578697124782764	0.46578697124782764	0.46578697124782764
0.3333333333333333	1.4736056686263972	0.6008836947883417	0.6008836947883417	0.6008836947883417
0.3666666666666666	1.3379494281472457	0.6197227364565241	0.6197227364565241	0.6197227364565241
0.4	1.2666095631024086	0.5950970741583147	0.5950970741583147	0.5950970741583147
0.4333333333333333	1.1709502118549466	0.5693981357008601	0.5693981357008601	0.5693981357008601
0.4666666666666667	1.0666862443365646	0.5562273202958073	0.5562273202958073	0.5562273202958073
0.5	0.9633129826431863	0.5258927421576958	0.5258927421576958	0.5258927421576958
0.5333333333333333	0.8924019380237078	0.5227903049772284	0.5227903049772284	0.5227903049772284
0.5666666666666667	0.7745080356591023	0.45451902324589727	0.45451902324589727	0.45451902324589727
0.6	0.6773742008432675	0.4331930347126847	0.4331930347126847	0.4331930347126847
0.6333333333333333	0.6521710436492713	0.41327043209766234	0.41327043209766234	0.41327043209766234
0.6666666666666666	0.5876903963516636	0.36629563548523025	0.36629563548523025	0.36629563548523025
0.7	0.4206673935986666	0.25705992373467984	0.25705992373467984	0.25705992373467984
0.7333333333333333	0.05894106424663885	0.05160087055704326	0.05160087055704326	0.05160087055704326


==> unequal_GG.dat <==
GC	read	std_s	std_d	std_i
0.3137254901960784	2.25621299141706	0.7304717959583824	0.7304717959583824	0.7304717959583824
0.3333333333333333	1.9074376588767314	0.8429484581850586	0.8429484581850586	0.8429484581850586
0.3529411764705882	1.7689275122292019	0.7455373052875758	0.7455373052875758	0.7455373052875758
0.3725490196078431	1.7586456724140214	1.1159150548303667	1.1159150548303667	1.1159150548303667
0.392156862745098	1.6242222431783078	1.0094301595630732	1.0094301595630732	1.0094301595630732
0.4117647058823529	1.4850272800308268	1.010501801764497	1.010501801764497	1.010501801764497
0.4313725490196078	1.3927805397473156	1.0119489829719768	1.0119489829719768	1.0119489829719768
0.4509803921568627	1.2806508611943153	1.0340712255286961	1.0340712255286961	1.0340712255286961
0.4705882352941176	1.1252667373935006	1.0204481103107232	1.0204481103107232	1.0204481103107232
0.4901960784313725	1.0472939825990808	1.04032222965922	1.04032222965922	1.04032222965922
0.5098039215686274	0.9129133606514733	0.9809478902827192	0.9809478902827192	0.9809478902827192
0.5294117647058824	0.7608171821401192	0.8943095254001513	0.8943095254001513	0.8943095254001513
0.5490196078431373	0.5863955707170951	0.7725583440137516	0.7725583440137516	0.7725583440137516
0.5686274509803921	0.4816648611213587	0.7000109643582778	0.7000109643582778	0.7000109643582778
0.5882352941176471	0.39368402519765805	0.6692481226440342	0.6692481226440342	0.6692481226440342
0.6078431372549019	0.31822731290517414	0.49611793738362725	0.49611793738362725	0.49611793738362725
0.6274509803921569	0.2786594157924803	0.5238586428981657	0.5238586428981657	0.5238586428981657
0.6470588235294118	0.14361035089880875	0.2556016267134824	0.2556016267134824	0.2556016267134824
0.6666666666666666	0.2450185134566824	0.21726879351781425	0.21726879351781425	0.21726879351781425


==> unequal_GT.dat <==
GC	read	std_s	std_d	std_i
0.3055555555555556	0.6879504949659765	0.15352560159588988	0.15352560159588988	0.15352560159588988
0.3148148148148148	1.0686264876010674	0.16415070032716625	0.16415070032716625	0.16415070032716625
0.324074074074074	1.257170102757544	0.21651198182888012	0.21651198182888012	0.21651198182888012
0.3333333333333333	1.021466875884883	0.21866997617639777	0.21866997617639777	0.21866997617639777
0.3425925925925926	0.9609843203823107	0.17336209924646867	0.17336209924646867	0.17336209924646867
0.3518518518518518	1.006753337853911	0.264763006504365	0.264763006504365	0.264763006504365
0.3611111111111111	1.0595401329944902	0.30139291105418003	0.30139291105418003	0.30139291105418003
0.3703703703703703	1.006977771007619	0.2895459436067295	0.2895459436067295	0.2895459436067295
0.3796296296296296	1.145766899299677	0.29771376190743043	0.29771376190743043	0.29771376190743043
0.3888888888888889	1.0807187152301228	0.33005100865753567	0.33005100865753567	0.33005100865753567
0.3981481481481481	1.0924939283352302	0.33662703844191827	0.33662703844191827	0.33662703844191827
0.4074074074074074	1.0376075429052385	0.29045759797681675	0.29045759797681675	0.29045759797681675
0.4166666666666667	1.0354799086715971	0.31435792889905717	0.31435792889905717	0.31435792889905717
0.4259259259259259	1.0162560839850001	0.2883164240844273	0.2883164240844273	0.2883164240844273
0.4351851851851852	1.0508493346290801	0.328783871905773	0.328783871905773	0.328783871905773
0.4444444444444444	1.0427454396653761	0.3152462873983981	0.3152462873983981	0.3152462873983981
0.4537037037037037	1.0128196707488122	0.3258738204147928	0.3258738204147928	0.3258738204147928
0.4629629629629629	1.0223255565604243	0.31246105262778623	0.31246105262778623	0.31246105262778623
0.4722222222222222	1.0309712707077339	0.3224135135534226	0.3224135135534226	0.3224135135534226
0.4814814814814814	1.0313661355332147	0.33165068839328965	0.33165068839328965	0.33165068839328965
0.4907407407407407	1.0081589995915954	0.3199270852507293	0.3199270852507293	0.3199270852507293
0.5	0.9963388179271747	0.33110496896414804	0.33110496896414804	0.33110496896414804
0.5092592592592593	1.0040566144284806	0.31351182078936796	0.31351182078936796	0.31351182078936796
0.5185185185185185	1.0020866293279014	0.3204016415746664	0.3204016415746664	0.3204016415746664
0.5277777777777778	0.9993280524220037	0.31798114490689333	0.31798114490689333	0.31798114490689333
0.5370370370370371	0.9603456516261831	0.30719667749404395	0.30719667749404395	0.30719667749404395
0.5462962962962963	0.9807062081372636	0.320566977143528	0.320566977143528	0.320566977143528
0.5555555555555556	0.9535634734687048	0.3194534230128664	0.3194534230128664	0.3194534230128664
0.5648148148148148	0.9451908194066322	0.32338188675347673	0.32338188675347673	0.32338188675347673
0.5740740740740741	0.932550166301143	0.3026796515504067	0.3026796515504067	0.3026796515504067
0.5833333333333334	0.9292917285575867	0.3411369486329462	0.3411369486329462	0.3411369486329462
0.5925925925925926	0.9203622472616859	0.3371646961186537	0.3371646961186537	0.3371646961186537
0.6018518518518519	0.9304253891981237	0.32857344326824794	0.32857344326824794	0.32857344326824794
0.6111111111111112	0.8639455812885277	0.2743806142184548	0.2743806142184548	0.2743806142184548
0.6203703703703703	0.8678658917139288	0.2813795937027426	0.2813795937027426	0.2813795937027426
0.6296296296296297	0.7712388006090578	0.3128355079400612	0.3128355079400612	0.3128355079400612
0.6388888888888888	1.0226323713355405	0.2618804444578005	0.2618804444578005	0.2618804444578005
0.6481481481481481	0.7538130595200525	0.2529044957615325	0.2529044957615325	0.2529044957615325
0.6574074074074074	0.7077911166787165	0.24008688205522954	0.24008688205522954	0.24008688205522954
0.6666666666666666	0.6448562246901389	0.3040182816366994	0.3040182816366994	0.3040182816366994
0.6851851851851852	0.557310198044801	0.32496172873530654	0.32496172873530654	0.32496172873530654
0.6944444444444444	0.7214819931582922	0.14913744230450887	0.14913744230450887	0.14913744230450887


==> unequal_M.dat <==
GC	read	std_s	std_d	std_i
0.3363636363636363	1.0747990031744148	0.6289635836335202	0.6289635836335202	0.6289635836335202
0.3454545454545454	0.9944979282246021	0.6378188435624905	0.6378188435624905	0.6378188435624905
0.3545454545454545	0.5855801465570949	0.26905097157910535	0.26905097157910535	0.26905097157910535
0.3636363636363636	0.9612965222357374	0.7138611924601529	0.7138611924601529	0.7138611924601529
0.3727272727272727	0.7096693290436429	0.4648071207632953	0.4648071207632953	0.4648071207632953
0.3818181818181818	0.8894888302133088	0.5953044240501411	0.5953044240501411	0.5953044240501411
0.3909090909090909	0.898248947480561	0.5554253139085731	0.5554253139085731	0.5554253139085731
0.4	0.8829257615876029	0.6087062725596583	0.6087062725596583	0.6087062725596583
0.4090909090909091	0.9162731577337376	0.7800196909333965	0.7800196909333965	0.7800196909333965
0.4181818181818181	0.925868741469477	0.6348203438898526	0.6348203438898526	0.6348203438898526
0.4272727272727272	1.0059195615266074	0.7671008041266134	0.7671008041266134	0.7671008041266134
0.4363636363636363	0.9519407651268244	0.6970306717036552	0.6970306717036552	0.6970306717036552
0.4454545454545454	1.0377369685821938	0.77990472345197	0.77990472345197	0.77990472345197
0.4545454545454545	0.9777931561112968	0.7036082396508614	0.7036082396508614	0.7036082396508614
0.4636363636363636	0.9977419672236815	0.7139752999396473	0.7139752999396473	0.7139752999396473
0.4727272727272727	1.0768138205056086	0.7581945461380281	0.7581945461380281	0.7581945461380281
0.4818181818181818	1.0047527901637683	0.7174726946445726	0.7174726946445726	0.7174726946445726
0.4909090909090909	0.9539490124305701	0.6401252550717884	0.6401252550717884	0.6401252550717884
0.5	0.9887960767488759	0.724859763010159	0.724859763010159	0.724859763010159
0.509090909090909	0.9913493377371956	0.7101084238609845	0.7101084238609845	0.7101084238609845
0.5181818181818182	1.0365032808842556	0.7110793483768306	0.7110793483768306	0.7110793483768306
0.5272727272727272	0.9974413336564228	0.6591364808484709	0.6591364808484709	0.6591364808484709
0.5363636363636364	1.0141222208774157	0.6747767782502958	0.6747767782502958	0.6747767782502958
0.5454545454545454	1.0315983293122606	0.6789780532963421	0.6789780532963421	0.6789780532963421
0.5545454545454546	0.9789711122436593	0.6595957402543432	0.6595957402543432	0.6595957402543432
0.5636363636363636	1.0168828208378826	0.6582387678030857	0.6582387678030857	0.6582387678030857
0.5727272727272728	1.0028131282933699	0.6238326834131589	0.6238326834131589	0.6238326834131589
0.5818181818181818	1.025887202420055	0.6760402019571571	0.6760402019571571	0.6760402019571571
0.5909090909090909	0.9934509780948785	0.5848442671262947	0.5848442671262947	0.5848442671262947
0.6	1.0382061082605762	0.6480082034364327	0.6480082034364327	0.6480082034364327
0.6090909090909091	1.1683093673763267	0.7711026534037282	0.7711026534037282	0.7711026534037282
0.6181818181818182	1.0962559705699113	0.7358436216540288	0.7358436216540288	0.7358436216540288
0.6272727272727273	0.8050697514199161	0.6189673804803582	0.6189673804803582	0.6189673804803582
0.6363636363636364	1.1563354792773013	0.9453523397336041	0.9453523397336041	0.9453523397336041
0.6454545454545455	1.020890589222093	0.5101555436061797	0.5101555436061797	0.5101555436061797
0.6545454545454545	0.8524267956210876	0.37283743656081275	0.37283743656081275	0.37283743656081275
0.6636363636363637	0.7115910641706471	0.2183202371783031	0.2183202371783031	0.2183202371783031


==> unequal_N.dat <==
GC	read	std_s	std_d	std_i
0.3047619047619048	0.9146065690887942	0.0	0.0	0.0
0.3238095238095238	0.9791670327891798	0.2356537641808701	0.2356537641808701	0.2356537641808701
0.3428571428571428	0.9653006976295125	0.20951531278469085	0.20951531278469085	0.20951531278469085
0.3619047619047619	0.9562074030005253	0.20204295020083754	0.20204295020083754	0.20204295020083754
0.3809523809523809	0.9735655978684895	0.2364018254871468	0.2364018254871468	0.2364018254871468
0.4	0.9691413491402149	0.2311552225154067	0.2311552225154067	0.2311552225154067
0.419047619047619	0.9765164131063272	0.24162852793397943	0.24162852793397943	0.24162852793397943
0.4380952380952381	0.9831494494203242	0.2567333946189657	0.2567333946189657	0.2567333946189657
0.4571428571428571	0.9872567738927784	0.2653850422640416	0.2653850422640416	0.2653850422640416
0.4761904761904761	0.994866439677965	0.2791247046306614	0.2791247046306614	0.2791247046306614
0.4952380952380952	0.9980677497781212	0.28421223191241	0.28421223191241	0.28421223191241
0.5142857142857142	1.003697345740955	0.2942113577227206	0.2942113577227206	0.2942113577227206
0.5333333333333333	1.011522649415115	0.3073585588235838	0.3073585588235838	0.3073585588235838
0.5523809523809524	1.0140817767894343	0.3104815823132053	0.3104815823132053	0.3104815823132053
0.5714285714285714	1.0196369799928817	0.316460640531218	0.316460640531218	0.316460640531218
0.5904761904761905	1.0226991187638759	0.32646988900035695	0.32646988900035695	0.32646988900035695
0.6095238095238096	1.0300883264464262	0.33622298475906565	0.33622298475906565	0.33622298475906565
0.6285714285714286	1.037353135297277	0.3429817188483697	0.3429817188483697	0.3429817188483697
0.6476190476190476	1.0388358743842923	0.3451662415798332	0.3451662415798332	0.3451662415798332
0.6666666666666666	1.0463942591592257	0.33635493039144604	0.33635493039144604	0.33635493039144604
0.6857142857142857	1.0275209603343245	0.3027443088322535	0.3027443088322535	0.3027443088322535
0.7047619047619048	1.0289323902248935	0.31239761612253664	0.31239761612253664	0.31239761612253664

